Minimax Performance Limits for Multiple-Model Estimation

This article concerns the performance limits of strictly causal state estimation for linear systems with fixed, but uncertain, parameters belonging to a finite set. In particular, we provide upper and lower bounds on the smallest achievable gain from disturbances to the point-wise estimation error. The bounds rely on forward and backward Riccati recursions -- one forward recursion for each feasible model and one backward recursion for each pair of feasible models. We give simple examples where the lower and upper bounds are tight.

==> figures/fig1.csv <==
t,gammas,lowers,uppers
1,1.7741928100585938,1.7741928100585938,2.1261672973632812
2,2.1926345825195312,2.1926345825195312,2.8006591796875
3,2.6110763549804688,2.6110763549804688,3.444183349609375
4,3.0416030883789062,3.0416030883789062,4.089973449707031
5,3.4917678833007812,3.4917678833007812,4.754646301269531
6,3.9691238403320312,3.9691238403320312,5.452552795410156
7,4.4789581298828125,4.4789581298828125,6.1920013427734375
8,5.027313232421875,5.027313232421875,6.9835662841796875
9,5.619476318359375,5.619476318359375,7.834800720214844
10,6.2614898681640625,6.262245178222656,8.754768371582031
11,6.960151672363281,6.960151672363281,9.752532958984375
12,7.7207489013671875,7.721504211425781,10.837913513183594
13,8.551589965820312,8.552345275878906,12.020729064941406
14,9.45947265625,9.460227966308594,13.312309265136719
15,10.453460693359375,10.454216003417969,14.723983764648438
16,11.542617797851562,11.542617797851562,16.26934814453125
17,12.736007690429688,12.736763000488281,17.962753295898438
18,14.044960021972656,14.04571533203125,19.81855010986328
19,15.481559753417969,15.482315063476562,21.85486602783203
20,17.059402465820312,17.060157775878906,24.089828491210938


==> figures/fig2.csv <==
t,gammas,lowers,uppers
1,1.4841537475585938,1.4841537475585938,1.7092361450195312
2,1.6684494018554688,1.6684494018554688,2.02117919921875
3,1.8044052124023438,1.8044052124023438,2.2424850463867188
4,1.9071273803710938,1.9071273803710938,2.4063873291015625
5,1.9864349365234375,1.9864349365234375,2.531768798828125
6,2.048370361328125,2.048370361328125,2.628448486328125
7,2.0974655151367188,2.0974655151367188,2.7047348022460938
8,2.1367416381835938,2.1367416381835938,2.764404296875
9,2.1669540405273438,2.1677093505859375,2.812744140625
10,2.1918792724609375,2.1918792724609375,2.8505096435546875
11,2.211517333984375,2.2122726440429688,2.8807220458984375
12,2.2281341552734375,2.2281341552734375,2.9056472778320312
13,2.2409744262695312,2.2409744262695312,2.9252853393554688
14,2.25079345703125,2.25079345703125,2.9411468505859375
15,2.2591018676757812,2.2591018676757812,2.9539871215820312
16,2.265899658203125,2.265899658203125,2.96380615234375
17,2.2711868286132812,2.2711868286132812,2.9721145629882812
18,2.2757186889648438,2.2757186889648438,2.978912353515625
19,2.2794952392578125,2.2794952392578125,2.9841995239257812
20,2.2825164794921875,2.2825164794921875,2.9887313842773438
21,2.2847824096679688,2.2847824096679688,2.9925079345703125
22,2.2862930297851562,2.2862930297851562,2.9955291748046875
23,2.2878036499023438,2.2878036499023438,2.9977951049804688
24,2.2893142700195312,2.2893142700195312,2.9993057250976562
25,2.290069580078125,2.290069580078125,3.0008163452148438
26,2.2908248901367188,2.2908248901367188,3.0023269653320312
27,2.2915802001953125,2.2915802001953125,3.003082275390625
28,2.2923355102539062,2.2923355102539062,3.0038375854492188
29,2.2923355102539062,2.2923355102539062,3.0045928955078125
30,2.2930908203125,2.2930908203125,3.0053482055664062
31,2.2930908203125,2.2930908203125,3.0053482055664062
32,2.2938461303710938,2.2938461303710938,3.006103515625
33,2.2938461303710938,2.2938461303710938,3.006103515625
34,2.2938461303710938,2.2938461303710938,3.006103515625
35,2.2938461303710938,2.2938461303710938,3.0068588256835938
36,2.2938461303710938,2.2938461303710938,3.0068588256835938
37,2.2938461303710938,2.2938461303710938,3.0068588256835938
38,2.2938461303710938,2.2946014404296875,3.0068588256835938
39,2.2946014404296875,2.2946014404296875,3.0068588256835938
40,2.2946014404296875,2.2946014404296875,3.0068588256835938


==> figures/fig3.csv <==
t,gammas,lowers,uppers
1,1.2182846069335938,1.2182846069335938,1.2424545288085938
2,1.2182846069335938,1.2182846069335938,1.274932861328125
3,1.2220611572265625,1.2182846069335938,1.2998580932617188
4,1.226593017578125,1.2182846069335938,1.3179855346679688
5,1.2303695678710938,1.2182846069335938,1.3308258056640625
6,1.2318801879882812,1.2182846069335938,1.3391342163085938
7,1.2333908081054688,1.2182846069335938,1.34442138671875
8,1.2349014282226562,1.2197952270507812,1.3481979370117188
9,1.2349014282226562,1.2213058471679688,1.3504638671875
10,1.23565673828125,1.2220611572265625,1.3519744873046875
11,1.23565673828125,1.2228164672851562,1.353485107421875
12,1.23565673828125,1.2228164672851562,1.3542404174804688
13,1.23565673828125,1.22357177734375,1.3549957275390625
14,1.23565673828125,1.22357177734375,1.3549957275390625
15,1.23565673828125,1.22357177734375,1.3549957275390625
16,1.23565673828125,1.22357177734375,1.3557510375976562
17,1.23565673828125,1.22357177734375,1.3557510375976562
18,1.23565673828125,1.22357177734375,1.3557510375976562
19,1.23565673828125,1.22357177734375,1.3557510375976562
20,1.23565673828125,1.22357177734375,1.3557510375976562
21,1.23565673828125,1.22357177734375,1.3557510375976562
22,1.23565673828125,1.22357177734375,1.3557510375976562
23,1.23565673828125,1.22357177734375,1.3557510375976562
24,1.23565673828125,1.22357177734375,1.3557510375976562
25,1.23565673828125,1.22357177734375,1.3557510375976562
26,1.23565673828125,1.22357177734375,1.3557510375976562
27,1.23565673828125,1.22357177734375,1.3557510375976562
28,1.23565673828125,1.22357177734375,1.3557510375976562
29,1.23565673828125,1.22357177734375,1.3557510375976562
30,1.23565673828125,1.22357177734375,1.3557510375976562
31,1.23565673828125,1.22357177734375,1.3557510375976562
32,1.23565673828125,1.22357177734375,1.3557510375976562
33,1.23565673828125,1.22357177734375,1.3557510375976562
34,1.23565673828125,1.22357177734375,1.3557510375976562
35,1.23565673828125,1.22357177734375,1.3557510375976562
36,1.23565673828125,1.22357177734375,1.3557510375976562
37,1.23565673828125,1.22357177734375,1.3557510375976562
38,1.23565673828125,1.22357177734375,1.3557510375976562
39,1.23565673828125,1.22357177734375,1.3557510375976562
40,1.23565673828125,1.22357177734375,1.3557510375976562


==> figures/fig4.csv <==
t,gammas,lowers,uppers
1,3.6836166381835938,2.9721145629882812,4.0816650390625
2,6.994895935058594,5.7931976318359375,8.130882263183594
3,12.510169982910156,11.155899047851562,15.744407653808594
4,20.406936645507812,19.878219604492188,28.093727111816406
5,29.654953002929688,29.50011444091797,41.70668029785156
6,38.26624298095703,35.28881072998047,49.895751953125
7,44.73773956298828,37.36213684082031,52.82862091064453
8,48.86022186279297,37.94145965576172,53.647377014160156
9,51.21527862548828,38.09025573730469,53.858863830566406
10,52.45549774169922,38.128021240234375,53.91173553466797
11,53.1224365234375,38.137840270996094,53.925331115722656
12,53.43437957763672,38.140106201171875,53.92835235595703
13,53.51368713378906,38.140106201171875,53.929107666015625
14,53.5333251953125,38.14086151123047,53.92986297607422
15,53.538612365722656,38.14086151123047,53.92986297607422
16,53.53936767578125,38.14086151123047,53.92986297607422
17,53.540122985839844,38.14086151123047,53.92986297607422
18,53.540122985839844,38.14086151123047,53.92986297607422
19,53.540122985839844,38.14086151123047,53.92986297607422
20,53.540122985839844,38.14086151123047,53.92986297607422
21,53.540122985839844,38.14086151123047,53.92986297607422
22,53.540122985839844,38.14086151123047,53.92986297607422
23,53.540122985839844,38.14086151123047,53.92986297607422
24,53.540122985839844,38.14086151123047,53.92986297607422
25,53.540122985839844,38.14086151123047,53.92986297607422
26,53.540122985839844,38.14086151123047,53.92986297607422
27,53.540122985839844,38.14086151123047,53.92986297607422
28,53.540122985839844,38.14086151123047,53.92986297607422
29,53.540122985839844,38.14086151123047,53.92986297607422
30,53.540122985839844,38.14086151123047,53.92986297607422
31,53.540122985839844,38.14086151123047,53.92986297607422
32,53.540122985839844,38.14086151123047,53.92986297607422
33,53.540122985839844,38.14086151123047,53.92986297607422
34,53.540122985839844,38.14086151123047,53.92986297607422
35,53.540122985839844,38.14086151123047,53.92986297607422
36,53.540122985839844,38.14086151123047,53.92986297607422
37,53.540122985839844,38.14086151123047,53.92986297607422
38,53.540122985839844,38.14086151123047,53.92986297607422
39,53.540122985839844,38.14086151123047,53.92986297607422
40,53.540122985839844,38.14086151123047,53.92986297607422

